Re-analysis of the Human Transcription Factor Atlas Recovers TF-Specific Signatures from Pooled Single-Cell Screens with Missing Controls

Public pooled single-cell perturbation atlases are valuable resources for studying transcription factor (TF) function, but downstream re-analysis can be limited by incomplete deposited metadata and missing internal controls. Here we re-analyze the human TF Atlas dataset (GSE216481), a MORF-based pooled overexpression screen spanning 3,550 TF open reading frames and 254,519 cells, with a reproducible pipeline for quality control, MORF barcode demultiplexing, per-TF differential expression, and functional enrichment. From 77,018 cells in the pooled screen, we assign 60,997 (79.2\%) to 87 TF identities. Because the deposited barcode mapping lacks the GFP and mCherry negative controls present in the original library, we use embryoid body (EB) cells as an external baseline and remove shared batch/transduction artifacts by background subtraction. This strategy recovers TF-specific signatures for 59 of 61 testable TFs, compared with 27 detected by one-vs-rest alone, showing that robust TF-level signal can be rescued despite missing intra-pool controls. HOPX, MAZ, PAX6, FOS, and FEZF2 emerge as the strongest transcriptional remodelers, while per-TF enrichment links FEZF2 to regulation of differentiation, EGR1 to Hippo and cardiac programs, FOS to focal adhesion, and NFIC to collagen biosynthesis. Condition-level analyses reveal convergent Wnt, neurogenic, EMT, and Hippo signatures, and Harmony indicates minimal confounding batch effects across pooled replicates. Our per-TF effect sizes significantly agree with Joung et al.'s published rankings (Spearman $\rho = -0.316$, $p = 0.013$; negative because lower rank indicates stronger effect). Together, these results show that the deposited TF Atlas data can support validated TF-specific transcriptional and pathway analyses when paired with principled external controls, artifact removal, and reproducible computation.

==> 00README.txt <==
Submission bundle for arXiv.

Contents:
- tf_atlas_analysis.tex: main manuscript source
- tf_atlas_analysis.bbl: prebuilt bibliography for arXiv compilation
- references.bib: source bibliography
- figures/: manuscript figures
- supplementary/: supplementary CSV tables

Recommended upload:
- Upload the contents of this directory as the arXiv source package.
- Include supplementary/ as ancillary files if you want them available alongside the paper.


==> supplementary/table_s1_per_tf_deg_summary.csv <==
tf_gene,n_cells,n_deg_total,n_deg_up,n_deg_down,top_up_genes,top_down_genes
ASCL1,155,242,51,191,"TFF3, CALCA, IGFBP5, CFAP126, SIX3","LINC00678, TERF1, LINC01356, RP11-1144P22.1, RP11-132A1.3"
FEZF2,703,173,93,80,"LINC00261, FOXA2, TFF3, FOXB1, SOX21","TERF1, DUSP6, SFRP1, XXbac-BPG27H4.8, C9orf135"
SOX9,378,145,72,73,"SIX6, MPZ, TM4SF18, TM4SF1, GMPR","MT1G, MT1E, RAB17, GAL, MT2A"
FOS,990,136,97,39,"PCAT14, ANXA1, CDH13, ABHD12B, UTF1","SFRP1, FZD2, DUSP6, H2AFY, ZIC2"
NFIC,1294,117,36,81,"NUPR1, S100A14, ACTG2, CLC, HTRA1","RP11-879F14.2, SHISA2, GLIPR1L1, TGFB1, PKDCC"
OTX1,1112,94,56,38,"GFRA1, FEZF1, TMEM88, FEZF1-AS1, TM4SF18","RP11-267L5.1, TRDN, MT1G, PDZD4, SCGB3A2"
EGR1,684,67,55,12,"HBA2, CBR3, TMEM158, TNNC1, RP11-554I8.2","H2AFY2, FZD2, GLIPR1L1, CHGA, SORBS2"
HES1,1573,63,27,36,"SHISA3, LIMCH1, APELA, NTS, FEZF1","BNIP3, GADD45G, HAGHL, HES1, HOMER3"
NFIB,755,55,29,26,"SFTA1P, S100A14, CHST2, CAV1, CORO1A","RP11-267L5.1, COL1A1, IGFBP6, CCDC169, AASS"
TCF7L2,328,49,17,32,"TCF7L2, CXCL3, H2AFY2, FZD2, NTS","RP11-267L5.1, AK4, MYO10, GLIPR1L1, LINC00678"
LHX2,363,41,28,13,"LMO1, LMO3, IGFBP3, SERPINB9, CHGA","PHACTR2, APELA, TERF1, PKM, ANP32B"
MEIS1,1424,27,14,13,"GAP43, NGFR, LINC00467, H2AFY2, VASH2","PPP1R17, MT1H, LINC00458, LINC01356, MT1G"
HES5,2140,25,1,24,TECR,"TMX1, SRSF7, TUFM, ECI1, MALSU1"
FOXG1,313,25,13,12,"C5orf38, SEPP1, FZD2, MT1E, UTF1","VCAN, MFGE8, SLC7A5, FOXD3-AS1, LINC01405"
INSM1,109,23,15,8,"CHGA, IGFBP6, NTS, VGF, CRABP1","SCGB3A2, LINC00678, TCF7L1, LITAF, RARRES2"
E2F1,792,23,20,3,"C1QL1, MKI67, TMEM106C, ARHGEF39, CKLF","HIST1H2BJ, HIST1H2AC, VIM"
CXXC1,289,21,17,4,"HIST1H2BD, HIST1H4H, HIST1H3G, HIST1H2BJ, SLC6A8","STXBP6, PLA2G16, TPM1, ANP32B"
MXD3,1315,17,12,5,"RP11-115D19.1, COL1A1, UTF1, CAV1, BBS9","RPL22L1, HIST1H2BJ, CHAC1, HIST1H2AC, HIST1H1C"
ID4,2142,11,3,8,"GLIPR1L1, RHOBTB3, MT1E","ID3, ID2, ID1, TRBC2, MFGE8"
SOX2,94,5,4,1,"GLIPR1L1, FEZ1, PLA2G16, RARRES2",TERF1
NR1D1,201,5,2,3,"WFDC2, LINC00678","CD63, TALDO1, RARRES2"
FOXM1,711,5,3,2,"CDKN3, KNSTRN, ARL6IP1","NTS, CRABP1"
ID3,1580,4,2,2,"GLIPR1L1, TRDN","ID3, ID1"
E2F2,890,2,2,0,"MKI67, TMEM106C",
PAX6,3913,2,2,0,"CYP26A1, HESX1",
TCF12,92,2,2,0,"ID3, MFGE8",
EMX2,1807,1,1,0,EMX2,
HOPX,6645,0,0,0,,
H2AFX,1855,0,0,0,,
EOMES,742,0,0,0,,
HMGB1,871,0,0,0,,
RCOR2,1030,0,0,0,,
BCL11A,1024,0,0,0,,
HMGB2,1253,0,0,0,,
CENPA,2844,0,0,0,,
YAP1,1764,0,0,0,,
TEAD2,1669,0,0,0,,
ENO1,2881,0,0,0,,
CDK1,3244,0,0,0,,
MAZ,4672,0,0,0,,
POU3F2,397,0,0,0,,
RFX4,360,0,0,0,,
SSRP1,379,0,0,0,,
STAT3,565,0,0,0,,
SMAD1,641,0,0,0,,
PRMT7,180,0,0,0,,
TRIM28,268,0,0,0,,
HELLS,295,0,0,0,,
MYBL2,293,0,0,0,,
UHRF1,129,0,0,0,,
RFX2,136,0,0,0,,
NFATC4,158,0,0,0,,
ZFP36L1,96,0,0,0,,
KLF15,82,0,0,0,,
RAD54L,72,0,0,0,,
CHAF1A,66,0,0,0,,
SOX1,43,0,0,0,,
PLK4,41,0,0,0,,
FOXN4,37,0,0,0,,
E2F7,21,0,0,0,,
SOX11,20,0,0,0,,


==> supplementary/table_s2_per_tf_enrichment_ora.csv <==
perturbation,Gene_set,Term,Overlap,P-value,Adjusted P-value,Old P-value,Old Adjusted P-value,Odds Ratio,Combined Score,Genes
ASCL1,KEGG_2021_Human,Salmonella infection,9/249,0.0001442718292423,0.0118422798760266,0,0,5.035530821917808,44.53328455955533,PYCARD;TUBB2B;TUBA1A;TUBB2A;ANXA2;PODXL;TXN;TUBA4A;S100A10
ASCL1,KEGG_2021_Human,MicroRNAs in cancer,10/310,0.0001568513890864,0.0118422798760266,0,0,4.493103448275862,39.36053769892812,TRIM71;CCND2;SOCS1;CCNE1;STMN1;ERBB2;PIM1;DNMT3B;SOX4;MCL1
ASCL1,GO_Biological_Process_2023,Cell Cycle G1/S Phase Transition (GO:0044843),5/52,5.077145067167818e-05,0.0347746718447593,0,0,14.04113475177305,138.84121666403303,TRIM71;CCND2;CCNE1;EIF4EBP1;PIM2
ASCL1,GO_Biological_Process_2023,Negative Regulation Of Gene Expression (GO:0010629),11/336,6.43100570257576e-05,0.0347746718447593,0,0,4.588034188034188,44.28276328450187,TRIM71;SYNCRIP;SLC7A5;SFRP1;SFRP2;IGFBP5;CITED2;STC2;ID2;NTS;FGF2
ASCL1,GO_Biological_Process_2023,Negative Regulation Of Macromolecule Metabolic Process (GO:0010605),8/186,0.0001034209909741,0.0347746718447593,0,0,6.012993961629595,55.17945737562736,SLC7A5;SFRP1;SFRP2;CITED2;STC2;ID2;NTS;FGF2
ASCL1,GO_Biological_Process_2023,Regulation Of Apoptotic Process (GO:0042981),16/705,0.0001204288635212,0.0347746718447593,0,0,3.200300717336145,28.88095804440889,GRID2;TNFRSF12A;CITED2;FHL2;DHCR24;DUSP6;PYCARD;SFRP1;CCND2;SFRP2;ERBB2;PDPN;PIM1;PIM2;SOX4;MCL1
ASCL1,GO_Biological_Process_2023,G1/S Transition Of Mitotic Cell Cycle (GO:0000082),5/63,0.0001282251911679,0.0347746718447593,0,0,11.37183908045977,101.91126653822664,TRIM71;CCND2;CCNE1;EIF4EBP1;PIM2
ASCL1,GO_Biological_Process_2023,Cellular Response To Zinc Ion (GO:0071294),3/15,0.0001939885797065,0.0438414190136899,0,0,32.620065789473685,278.8269039156792,MT2A;MT1G;MT1X
ASCL1,GO_Biological_Process_2023,Mitotic Cell Cycle Phase Transition (GO:0044772),6/111,0.0002279127794304,0.04414996127252,0,0,7.570469798657718,63.49010493135916,TRIM71;CCND2;CCNE1;UBE2S;EIF4EBP1;PIM2
ASCL1,GO_Biological_Process_2023,Positive Regulation Of Cell Adhesion Mediated By Integrin (GO:0033630),3/17,0.0002866359332066,0.0485847906785241,0,0,27.957236842105264,228.0555030321628,SFRP2;PODXL;RAC3
CXXC1,GO_Biological_Process_2023,Monocarboxylic Acid Transport (GO:0015718),2/73,0.0005802192831152,0.010443947096074,0,0,70.13732394366197,522.670663979618,SLC6A8;CRABP1
CXXC1,GO_Biological_Process_2023,SNARE Complex Assembly (GO:0035493),1/9,0.0044918441075108,0.0299389073360871,0,0,277.52777777777777,1500.1741678966396,STXBP6
CXXC1,GO_Biological_Process_2023,Negative Regulation Of Exocytosis (GO:0045920),1/10,0.0049898178893478,0.0299389073360871,0,0,246.679012345679,1307.4865498601448,STXBP6
EGR1,GO_Biological_Process_2023,Ventricular Cardiac Muscle Tissue Development (GO:0003229),3/25,1.939230394115419e-06,0.0007097583242462,0,0,160.0909090909091,2105.7108460410223,TGFB1;TNNC1;ID2
EGR1,KEGG_2021_Human,Hippo signaling pathway,4/163,1.860626968452821e-05,0.0015629266535003,0,0,31.16509433962264,339.4505801018883,TGFB1;FZD2;CCND1;ID2
EGR1,KEGG_2021_Human,Proteoglycans in cancer,4/205,4.565999666887439e-05,0.0019177198600927,0,0,24.60074626865672,245.8669429733868,COL1A1;TGFB1;FZD2;CCND1
EGR1,KEGG_2021_Human,AGE-RAGE signaling pathway in diabetic complications,3/100,0.0001299749631605,0.0036392989684951,0,0,36.1728320194057,323.6806038860264,COL1A1;TGFB1;CCND1
EGR1,GO_Biological_Process_2023,Positive Regulation Of Macrophage Differentiation (GO:0045651),2/10,4.254530034649759e-05,0.007785789963409,0,0,277.3888888888889,2791.9028448786567,TGFB1;ID2
EGR1,KEGG_2021_Human,Gastric cancer,3/149,0.0004209207983077,0.0088393367644632,0,0,23.97340854149879,186.34688370986544,TGFB1;FZD2;CCND1
EGR1,KEGG_2021_Human,Hepatocellular carcinoma,3/168,0.000597461472393,0.0100373527362039,0,0,21.19251336898396,157.30822814075722,TGFB1;FZD2;CCND1
EGR1,GO_Biological_Process_2023,Positive Regulation Of Glial Cell Differentiation (GO:0045687),2/17,0.0001280437171265,0.0156213334894388,0,0,147.88888888888889,1325.548639908665,TGFB1;ID2
EGR1,KEGG_2021_Human,Malaria,2/50,0.0011307590059983,0.0158306260839765,0,0,46.138888888888886,313.0461870363529,TGFB1;HBA2
EGR1,KEGG_2021_Human,Chronic myeloid leukemia,2/76,0.0025901140533562,0.0268503180987104,0,0,29.88888888888889,178.0198173382836,TGFB1;CCND1
EGR1,KEGG_2021_Human,Pancreatic cancer,2/76,0.0025901140533562,0.0268503180987104,0,0,29.88888888888889,178.0198173382836,TGFB1;CCND1
EGR1,KEGG_2021_Human,Colorectal cancer,2/86,0.0033018930995042,0.0268503180987104,0,0,26.31746031746032,150.3584751342039,TGFB1;CCND1
EGR1,KEGG_2021_Human,Hypertrophic cardiomyopathy,2/90,0.0036094335277519,0.0268503180987104,0,0,25.116161616161616,141.25842758872437,TGFB1;TNNC1
EGR1,KEGG_2021_Human,TGF-beta signaling pathway,2/94,0.0039298718288353,0.0268503180987104,0,0,24.019323671497585,133.04659989721253,TGFB1;ID2
EGR1,KEGG_2021_Human,Dilated cardiomyopathy,2/96,0.0040948972210907,0.0268503180987104,0,0,23.505910165484632,129.23581519530129,TGFB1;TNNC1
EGR1,KEGG_2021_Human,Human papillomavirus infection,3/331,0.0041554063724194,0.0268503180987104,0,0,10.573170731707316,57.97634341806322,COL1A1;FZD2;CCND1
EGR1,KEGG_2021_Human,Amoebiasis,2/102,0.0046090529183839,0.0276543175103034,0,0,22.08888888888889,118.83232192165296,COL1A1;TGFB1
EGR1,GO_Biological_Process_2023,Cardiac Muscle Tissue Morphogenesis (GO:0055008),2/31,0.0004341401026524,0.0360413929667931,0,0,76.44061302681992,591.8141768431133,TGFB1;TNNC1
EGR1,GO_Biological_Process_2023,Ventricular Cardiac Muscle Tissue Morphogenesis (GO:0055010),2/33,0.0004923687563769,0.0360413929667931,0,0,71.50179211469533,544.5778563946176,TGFB1;TNNC1
EGR1,KEGG_2021_Human,Cell cycle,2/124,0.0067345291088687,0.0370006827358628,0,0,18.0856102003643,90.4372274339782,TGFB1;CCND1
EGR1,KEGG_2021_Human,Relaxin signaling pathway,2/129,0.007269141613339,0.0370006827358628,0,0,17.36920384951881,85.52799311302711,COL1A1;TGFB1
EGR1,KEGG_2021_Human,FoxO signaling pathway,2/131,0.0074882334108293,0.0370006827358628,0,0,17.098191214470283,83.68576954910893,TGFB1;CCND1
EGR1,KEGG_2021_Human,Signaling pathways regulating pluripotency of stem cells,2/143,0.0088649770095239,0.0413249436665319,0,0,15.63356973995272,73.87873089122361,FZD2;ID2
EGR1,KEGG_2021_Human,Breast cancer,2/147,0.0093473086864774,0.0413249436665319,0,0,15.199233716475096,71.02095504803928,FZD2;CCND1
EGR1,KEGG_2021_Human,Cushing syndrome,2/155,0.0103465517369631,0.0418986858556259,0,0,14.398692810457517,65.81789321952054,FZD2;CCND1
EGR1,KEGG_2021_Human,Cellular senescence,2/156,0.0104746714639064,0.0418986858556259,0,0,14.304473304473303,65.21116391701504,TGFB1;CCND1
EGR1,KEGG_2021_Human,Wnt signaling pathway,2/166,0.0117946676558054,0.0450341855948936,0,0,13.425474254742548,59.61055219489654,FZD2;CCND1
EGR1,GO_Biological_Process_2023,Cardiac Ventricle Morphogenesis (GO:0003208),2/42,0.0007985794740225,0.0457331477612997,0,0,55.388888888888886,395.07100210657006,TGFB1;TNNC1
EGR1,GO_Biological_Process_2023,Positive Regulation Of Smooth Muscle Cell Proliferation (GO:0048661),2/47,0.0009996316450557,0.0457331477612997,0,0,49.22222222222222,340.0331999878986,TGFB1;ID2
EGR1,GO_Biological_Process_2023,Positive Regulation Of Epithelial To Mesenchymal Transition (GO:0010718),2/47,0.0009996316450557,0.0457331477612997,0,0,49.22222222222222,340.0331999878986,COL1A1;TGFB1
FEZF2,GO_Biological_Process_2023,Negative Regulation Of Cell Differentiation (GO:0045596),7/207,1.257352851987201e-05,0.0085877199790725,0,0,10.152573529411764,114.5607956730808,SOX3;SFRP1;SFRP2;CDK6;HES1;BMP7;FOXA2
FEZF2,GO_Biological_Process_2023,Positive Regulation Of Fat Cell Differentiation (GO:0045600),4/50,3.685550808876545e-05,0.0125861560123134,0,0,24.34660134721372,248.542413205756,SFRP1;SFRP2;GDF3;BMP7
FEZF2,GO_Biological_Process_2023,Negative Regulation Of Neuron Differentiation (GO:0045665),3/23,8.498365323651066e-05,0.0193479450535122,0,0,41.46875,388.6887349819981,SOX3;HES1;BMP7
FEZF2,GO_Biological_Process_2023,Regulation Of Angiogenesis (GO:0045765),6/205,0.0001205222949512,0.0205791818629288,0,0,8.619619838322045,77.78065495582712,SFRP1;APELA;SEMA6A;SFRP2;RRAS;TSPAN12
FEZF2,GO_Biological_Process_2023,Negative Regulation Of Epithelial To Mesenchymal Transition (GO:0010719),3/30,0.0001911842954333,0.0234622338030205,0,0,30.70679012345679,262.9199107042494,SFRP1;SFRP2;FOXA2
FEZF2,GO_Biological_Process_2023,Pituitary Gland Development (GO:0021983),2/6,0.0002061103994408,0.0234622338030205,0,0,136.44520547945206,1158.0239141904922,SOX3;HESX1
FEZF2,GO_Biological_Process_2023,Regulation Of ERK1 And ERK2 Cascade (GO:0070372),6/244,0.000309121379044,0.0301614145553008,0,0,7.192911947387651,58.13150707209105,APELA;SEMA6A;RRAS;SHC1;DUSP6;CCL26
FEZF2,GO_Biological_Process_2023,Positive Regulation Of Cell-Matrix Adhesion (GO:0001954),3/43,0.0005611583487606,0.0429262860065947,0,0,20.713541666666668,155.05137006121166,SFRP1;CDK6;RRAS
FEZF2,GO_Biological_Process_2023,Hemopoiesis (GO:0030097),4/101,0.0005656465213167,0.0429262860065947,0,0,11.516189923043417,86.1127845647256,SFRP1;SFRP2;RRAS;FST
FEZF2,GO_Biological_Process_2023,Regulation Of Smoothened Signaling Pathway (GO:0008589),3/51,0.0009267987414358,0.0493494683722716,0,0,17.25434027777778,120.50041514783926,SFRP1;GPC3;OTX2
FEZF2,GO_Biological_Process_2023,Blood Vessel Morphogenesis (GO:0048514),3/53,0.0010369709188303,0.0493494683722716,0,0,16.5625,113.8084137079248,APELA;ID1;HES1
FEZF2,GO_Biological_Process_2023,Regulation Of Gastrulation (GO:0010470),2/13,0.0010536951813892,0.0493494683722716,0,0,49.59900373599004,340.0235929512583,OTX2;FOXA2
FEZF2,GO_Biological_Process_2023,Negative Regulation Of Growth (GO:0045926),4/124,0.0012180782014401,0.0493494683722716,0,0,9.2981220657277,62.39487059265503,MT2A;SFRP1;SFRP2;MT1E
FEZF2,GO_Biological_Process_2023,Regulation Of Non-Canonical Wnt Signaling Pathway (GO:2000050),2/14,0.0012263294238969,0.0493494683722716,0,0,45.4634703196347,304.774819858399,SFRP1;GPC3
FEZF2,GO_Biological_Process_2023,Cellular Response To Zinc Ion (GO:0071294),2/15,0.0014115643037611,0.0493494683722716,0,0,41.964172813487885,275.41324782087395,MT2A;MT1E
FEZF2,GO_Biological_Process_2023,Negative Regulation Of DNA-templated Transcription (GO:0045892),11/1025,0.0014648897878638,0.0493494683722716,0,0,3.2054517998027614,20.918699172991293,SOX3;SFRP1;SFRP2;CCND1;ZIC2;SHC1;FST;ID1;HESX1;HES1;BMP7
FEZF2,GO_Biological_Process_2023,Negative Regulation Of Nucleic Acid-Templated Transcription (GO:1903507),7/456,0.0015976633192167,0.0493494683722716,0,0,4.465216821695271,28.75248284320576,SFRP1;SFRP2;ZIC2;SHC1;ID1;HES1;BMP7
FEZF2,GO_Biological_Process_2023,Pharyngeal System Development (GO:0060037),2/16,0.0016093054383472,0.0493494683722716,0,0,38.96477495107632,250.61958547008,HES1;BMP7
FEZF2,GO_Biological_Process_2023,Negative Regulation Of Multicellular Organismal Process (GO:0051241),5/231,0.0017617075552962,0.0493494683722716,0,0,6.225979772439949,39.48187477078338,SFRP1;SFRP2;ID1;STC1;FOXA2
FEZF2,GO_Biological_Process_2023,Negative Regulation Of Insulin Secretion (GO:0046676),2/17,0.0018194589583724,0.0493494683722716,0,0,36.36529680365297,229.436515991542,CHGA;SFRP1
FEZF2,GO_Biological_Process_2023,Mesenchyme Development (GO:0060485),2/17,0.0018194589583724,0.0493494683722716,0,0,36.36529680365297,229.436515991542,SFRP2;BMP7
FEZF2,GO_Biological_Process_2023,Embryonic Heart Tube Development (GO:0035050),2/17,0.0018194589583724,0.0493494683722716,0,0,36.36529680365297,229.436515991542,APELA;HES1
FEZF2,GO_Biological_Process_2023,Positive Regulation Of Developmental Process (GO:0051094),5/233,0.0018293939429076,0.0493494683722716,0,0,6.170739348370927,38.89892494957363,APELA;FST;OTX2;BMP7;FOXA2
FEZF2,GO_Biological_Process_2023,Cellular Response To BMP Stimulus (GO:0071773),3/66,0.001956199521718,0.0493494683722716,0,0,13.136243386243386,81.92748837064639,SFRP1;GDF3;BMP7
FEZF2,GO_Biological_Process_2023,Ureteric Bud Development (GO:0001657),2/18,0.0020419315060168,0.0493494683722716,0,0,34.090753424657535,211.1533234069638,GPC3;BMP7
FEZF2,GO_Biological_Process_2023,Negative Regulation Of Peptide Hormone Secretion (GO:0090278),2/18,0.0020419315060168,0.0493494683722716,0,0,34.090753424657535,211.1533234069638,CHGA;SFRP1
FEZF2,GO_Biological_Process_2023,Regulation Of Cellular Response To Growth Factor Stimulus (GO:0090287),2/19,0.0022766302326294,0.0493494683722716,0,0,32.08380338436744,195.2318332475365,FST;OTX2
FEZF2,GO_Biological_Process_2023,Regulation Of Fibroblast Growth Factor Receptor Signaling Pathway (GO:0040036),2/19,0.0022766302326294,0.0493494683722716,0,0,32.08380338436744,195.2318332475365,OTX2;FGFBP3
FEZF2,GO_Biological_Process_2023,Dopaminergic Neuron Differentiation (GO:0071542),2/19,0.0022766302326294,0.0493494683722716,0,0,32.08380338436744,195.2318332475365,OTX2;FOXA2
FEZF2,GO_Biological_Process_2023,Negative Regulation Of Epithelial Cell Proliferation (GO:0050680),3/70,0.0023151488550091,0.0493494683722716,0,0,12.349502487562187,74.94025492672628,SFRP1;SFRP2;CDK6
FEZF2,GO_Biological_Process_2023,Negative Regulation Of DNA-binding Transcription Factor Activity (GO:0043433),4/149,0.0023865944347767,0.0493494683722716,0,0,7.685284118504128,46.40288361747014,ID1;HES1;BMP7;FOXA2
FEZF2,GO_Biological_Process_2023,Cellular Response To Hypoxia (GO:0071456),3/72,0.0025089170464945,0.0493494683722716,0,0,11.990338164251208,71.79699474861694,SFRP1;AK4;BMP7
FEZF2,GO_Biological_Process_2023,Cellular Response To Copper Ion (GO:0071280),2/20,0.0025234627955089,0.0493494683722716,0,0,30.29984779299848,181.25742230270305,MT2A;MT1E
FEZF2,GO_Biological_Process_2023,Positive Regulation Of Embryonic Development (GO:0040019),2/20,0.0025234627955089,0.0493494683722716,0,0,30.29984779299848,181.25742230270305,OTX2;FOXA2
FEZF2,GO_Biological_Process_2023,Cellular Response To Decreased Oxygen Levels (GO:0036294),3/73,0.0026094480466323,0.0493494683722716,0,0,11.81845238095238,70.30344150433359,SFRP1;AK4;BMP7
FEZF2,GO_Biological_Process_2023,Gland Development (GO:0048732),3/74,0.0027124374547234,0.0493494683722716,0,0,11.651408450704226,68.85874756962987,SOX3;HESX1;HES1
FEZF2,GO_Biological_Process_2023,Cellular Response To Growth Factor Stimulus (GO:0071363),4/155,0.0027525041442263,0.0493494683722716,0,0,7.377669993470758,43.4931661186052,SFRP1;SEMA6A;SHC1;BMP7
FEZF2,GO_Biological_Process_2023,Positive Regulation Of Heart Contraction (GO:0045823),2/21,0.0027823373573315,0.0493494683722716,0,0,28.70367700072098,168.90575192649456,CHGA;APELA
FEZF2,GO_Biological_Process_2023,Regulation Of Fat Cell Differentiation (GO:0045598),3/75,0.0028179052218427,0.0493494683722716,0,0,11.48900462962963,67.46069504839167,SFRP1;SFRP2;GDF3
FOS,KEGG_2021_Human,Focal adhesion,5/201,0.0001891970724822,0.0048722885952171,0,0,10.496917517006803,89.98714916550506,COL1A1;COL1A2;CAV2;CAV1;COL6A1
FOS,KEGG_2021_Human,Proteoglycans in cancer,5/205,0.0002073314295837,0.0048722885952171,0,0,10.284895833333334,87.2281756043438,COL1A1;FZD2;COL1A2;CAV2;CAV1
FOS,GO_Biological_Process_2023,Negative Regulation Of Peptidyl-Tyrosine Phosphorylation (GO:0050732),3/30,6.781809629974968e-05,0.0189118741511398,0,0,44.266666666666666,424.9016340261825,SFRP1;SOCS1;CAV1
FOS,GO_Biological_Process_2023,Positive Regulation Of Canonical Wnt Signaling Pathway (GO:0090263),4/85,7.590559239600672e-05,0.0189118741511398,0,0,20.021164021164022,189.9211662355769,COL1A1;SFRP1;CAV1;TBL1X
FOS,GO_Biological_Process_2023,Regulation Of Endothelial Cell Proliferation (GO:0001936),4/93,0.000107757172921,0.0189118741511398,0,0,18.2141710616831,166.39793233311173,BMP4;CAV2;CAV1;CDH13
FOS,GO_Biological_Process_2023,Odontogenesis (GO:0042476),3/39,0.0001501081140033,0.0189118741511398,0,0,33.185,292.16587582571145,BMP4;COL1A1;COL1A2
FOS,GO_Biological_Process_2023,Skin Morphogenesis (GO:0043589),2/8,0.0001909640290735,0.0189118741511398,0,0,130.33333333333334,1116.0997871835484,COL1A1;COL1A2
FOS,GO_Biological_Process_2023,Positive Regulation Of Wnt Signaling Pathway (GO:0030177),4/109,0.0001990004511303,0.0189118741511398,0,0,15.426239067055391,131.46554804854838,COL1A1;SFRP1;CAV1;TBL1X
FOS,GO_Biological_Process_2023,Positive Regulation Of Cell-Matrix Adhesion (GO:0001954),3/43,0.000201190150544,0.0189118741511398,0,0,29.8605,254.15048145446983,SFRP1;CDH13;S100A10
FOS,GO_Biological_Process_2023,Receptor-Mediated Endocytosis Of Virus By Host Cell (GO:0019065),2/10,0.0003058660897653,0.0251574858831979,0,0,97.74019607843135,790.9491626745274,CAV2;CAV1
FOS,GO_Biological_Process_2023,Positive Regulation Of DNA-templated Transcription (GO:0045893),11/1243,0.0003471342130388,0.0253793680199479,0,0,3.978528911564626,31.69216191049813,COL1A1;BMP4;SFRP1;GAL;FZD2;ZIC2;SOX15;CDH13;TBL1X;UTF1;S100A10
FOS,KEGG_2021_Human,ECM-receptor interaction,3/88,0.0016448557298592,0.0257694064344613,0,0,14.020235294117647,89.87114672298931,COL1A1;COL1A2;COL6A1
FOS,KEGG_2021_Human,Protein digestion and absorption,3/103,0.0025778600300349,0.0302898553529111,0,0,11.9082,70.98234699692145,COL1A1;COL1A2;COL6A1
FOS,GO_Biological_Process_2023,Positive Regulation Of Cell Junction Assembly (GO:1901890),3/61,0.000567322701575,0.0363665845116465,0,0,20.574827586206897,153.78824163959234,SFRP1;CAV1;S100A10
FOS,GO_Biological_Process_2023,Negative Regulation Of Receptor Signaling Pathway Via STAT (GO:1904893),2/14,0.0006143435877808,0.0363665845116465,0,0,65.1470588235294,481.7596463704954,SOCS1;CAV1
FOS,GO_Biological_Process_2023,Canonical Wnt Signaling Pathway (GO:0060070),3/65,0.0006834200629219,0.0363665845116465,0,0,19.243548387096773,140.25469463714887,SFRP1;FZD2;CAV1
FOS,GO_Biological_Process_2023,Skin Development (GO:0043588),3/68,0.0007797400050951,0.0363665845116465,0,0,18.352615384615383,131.341410009703,COL1A1;ANXA1;COL1A2
FOS,GO_Biological_Process_2023,Negative Regulation Of Receptor Signaling Pathway Via JAK-STAT (GO:0046426),2/16,0.0008073785986279,0.0363665845116465,0,0,55.83473389355742,397.6392213785671,SOCS1;CAV1
FOS,GO_Biological_Process_2023,Negative Regulation Of Epithelial Cell Proliferation (GO:0050680),3/70,0.0008485109355012,0.0363665845116465,0,0,17.802985074626864,125.9032015490484,SFRP1;CAV2;CAV1
FOS,GO_Biological_Process_2023,Positive Regulation Of Cell-Substrate Adhesion (GO:0010811),3/71,0.0008842938483075,0.0363665845116465,0,0,17.540294117647058,123.32091670692552,SFRP1;CDH13;S100A10
FOS,GO_Biological_Process_2023,Positive Regulation Of Focal Adhesion Assembly (GO:0051894),2/18,0.0010259208734402,0.0397091726308051,0,0,48.85049019607843,336.19711708556474,SFRP1;S100A10
FOS,GO_Biological_Process_2023,Insulin Secretion (GO:0030073),2/19,0.0011446742913488,0.0418442046504175,0,0,45.97462514417532,311.3693619904232,ANXA1;GAL
FOXG1,GO_Biological_Process_2023,Cellular Response To Zinc Ion (GO:0071294),1/15,0.0044920683932145,0.0198160198142202,0,0,285.42857142857144,1542.8675927558304,MT1E
FOXG1,GO_Biological_Process_2023,Positive Regulation Of Neuroblast Proliferation (GO:0002052),1/18,0.0053884659389882,0.0198160198142202,0,0,235.0235294117647,1227.644124299904,VCAN
FOXG1,GO_Biological_Process_2023,Cellular Response To Copper Ion (GO:0071280),1/20,0.0059856908667451,0.0198160198142202,0,0,210.26315789473685,1076.2074808846232,MT1E
FOXG1,GO_Biological_Process_2023,Response To Cadmium Ion (GO:0046686),1/21,0.0062841913325394,0.0198160198142202,0,0,199.74,1012.6254955871668,MT1E
FOXG1,GO_Biological_Process_2023,Cellular Response To Cadmium Ion (GO:0071276),1/22,0.0065826171479286,0.0198160198142202,0,0,190.2190476190476,955.5316921910462,MT1E
FOXG1,GO_Biological_Process_2023,Cell-Cell Signaling By Wnt (GO:0198738),1/23,0.0068809683244201,0.0198160198142202,0,0,181.5636363636364,904.0045996114618,FZD2
FOXG1,GO_Biological_Process_2023,Gliogenesis (GO:0042063),1/24,0.0071792448741713,0.0198160198142202,0,0,173.66086956521738,857.2874884567655,VCAN
FOXG1,GO_Biological_Process_2023,Regulation Of Neuroblast Proliferation (GO:1902692),1/24,0.0071792448741713,0.0198160198142202,0,0,173.66086956521738,857.2874884567655,VCAN
FOXG1,GO_Biological_Process_2023,Response To Copper Ion (GO:0046688),1/24,0.0071792448741713,0.0198160198142202,0,0,173.66086956521738,857.2874884567655,MT1E
FOXG1,GO_Biological_Process_2023,Response To Zinc Ion (GO:0010043),1/25,0.007477446810139,0.0198160198142202,0,0,166.41666666666666,814.7533474976135,MT1E
FOXG1,GO_Biological_Process_2023,"Wnt Signaling Pathway, Planar Cell Polarity Pathway (GO:0060071)",1/26,0.007775574144635,0.0198160198142202,0,0,159.752,775.8783981291459,FZD2
FOXG1,GO_Biological_Process_2023,Cell Surface Receptor Signaling Pathway Involved In Cell-Cell Signaling (GO:1905114),1/27,0.0080736268908127,0.0198160198142202,0,0,153.6,740.2218192098322,FZD2
FOXG1,GO_Biological_Process_2023,Positive Regulation Of Neural Precursor Cell Proliferation (GO:2000179),1/29,0.0086695086687213,0.0198160198142202,0,0,142.61428571428573,677.1245223853919,VCAN
FOXG1,GO_Biological_Process_2023,Regulation Of Establishment Of Planar Polarity (GO:0090175),1/29,0.0086695086687213,0.0198160198142202,0,0,142.61428571428573,677.1245223853919,FZD2
FOXG1,GO_Biological_Process_2023,Glial Cell Differentiation (GO:0010001),1/34,0.0101579087405383,0.0216702053131484,0,0,120.97575757575756,555.2185648964451,VCAN
FOXG1,GO_Biological_Process_2023,Non-Canonical Wnt Signaling Pathway (GO:0035567),1/41,0.0122385410272356,0.0243955114253075,0,0,99.77,439.3037926149688,FZD2
FOXG1,GO_Biological_Process_2023,Development Of Primary Male Sexual Characteristics (GO:0046546),1/46,0.0137224751767354,0.0243955114253075,0,0,88.66222222222223,380.2474693163148,UTF1
FOXG1,GO_Biological_Process_2023,Male Gonad Development (GO:0008584),1/46,0.0137224751767354,0.0243955114253075,0,0,88.66222222222223,380.2474693163148,UTF1
FOXG1,GO_Biological_Process_2023,Gonad Development (GO:0008406),1/53,0.0157968622983064,0.0266052417655687,0,0,76.7,318.1473007644563,UTF1
FOXG1,GO_Biological_Process_2023,Canonical Wnt Signaling Pathway (GO:0060070),1/65,0.0193444972400453,0.0309511955840725,0,0,62.28125,245.72116030177747,FZD2
FOXG1,GO_Biological_Process_2023,Positive Regulation Of Neurogenesis (GO:0050769),1/75,0.0222927146382014,0.0328540069027752,0,0,53.83783783783784,204.7719659635136,VCAN
FOXG1,GO_Biological_Process_2023,Wnt Signaling Pathway (GO:0016055),1/76,0.0225871297456579,0.0328540069027752,0,0,53.117333333333335,201.3346131407168,FZD2
HES1,KEGG_2021_Human,FoxO signaling pathway,3/131,9.482129891776345e-05,0.0024685426311455,0,0,42.31107954545455,391.9493835787136,BNIP3;HOMER3;GADD45G
HES1,KEGG_2021_Human,Breast cancer,3/147,0.0001334347368186,0.0024685426311455,0,0,37.57954545454545,335.28087377820145,FRAT2;HES1;GADD45G
HES1,GO_Biological_Process_2023,Embryonic Heart Tube Development (GO:0035050),2/17,6.15100567126949e-05,0.0126095616261024,0,0,221.9,2151.6111607602743,APELA;HES1
HES1,KEGG_2021_Human,Gastric cancer,2/149,0.0047306941916617,0.0442018123252268,0,0,22.49319727891157,120.42145516840182,FRAT2;GADD45G
HES1,KEGG_2021_Human,Pathways in cancer,3/531,0.005444816221624,0.0442018123252268,0,0,10.050619834710744,52.39479856801597,FRAT2;HES1;GADD45G
HES1,KEGG_2021_Human,Hepatocellular carcinoma,2/168,0.0059732178817874,0.0442018123252268,0,0,19.899598393574298,101.89528640005966,FRAT2;GADD45G
INSM1,GO_Biological_Process_2023,Regulation Of Relaxation Of Cardiac Muscle (GO:1901897),1/5,0.0019985634316589,0.0368255938201678,0,0,713.8571428571429,4436.855317641398,CHGA
INSM1,GO_Biological_Process_2023,Positive Regulation Of Striated Muscle Contraction (GO:0045989),1/6,0.0023978589692277,0.0368255938201678,0,0,571.0571428571428,3445.2899826083253,CHGA
INSM1,GO_Biological_Process_2023,Negative Regulation Of Catecholamine Secretion (GO:0033604),1/6,0.0023978589692277,0.0368255938201678,0,0,571.0571428571428,3445.2899826083253,CHGA
INSM1,GO_Biological_Process_2023,Regulation Of Signal Transduction (GO:0009966),2/193,0.0024966504284859,0.0368255938201678,0,0,34.55671902268761,207.0916880142869,TCF7L1;IGFBP6
INSM1,GO_Biological_Process_2023,Relaxation Of Cardiac Muscle (GO:0055119),1/12,0.0047907030934129,0.0406349745610861,0,0,259.4935064935065,1385.975083259077,CHGA
INSM1,GO_Biological_Process_2023,Negative Regulation Of Insulin Secretion (GO:0046676),1/17,0.0067809060200976,0.0406349745610861,0,0,178.35714285714286,890.6521752159383,CHGA
INSM1,GO_Biological_Process_2023,Positive Regulation Of Stress-Activated Protein Kinase Signaling Cascade (GO:0070304),1/18,0.0071785287204102,0.0406349745610861,0,0,167.85714285714286,828.6537822644398,IGFBP6
INSM1,GO_Biological_Process_2023,Negative Regulation Of Peptide Hormone Secretion (GO:0090278),1/18,0.0071785287204102,0.0406349745610861,0,0,167.85714285714286,828.6537822644398,CHGA
INSM1,GO_Biological_Process_2023,Positive Regulation Of G Protein-Coupled Receptor Signaling Pathway (GO:0045745),1/18,0.0071785287204102,0.0406349745610861,0,0,167.85714285714286,828.6537822644398,CHGA
INSM1,GO_Biological_Process_2023,Response To Organophosphorus (GO:0046683),1/18,0.0071785287204102,0.0406349745610861,0,0,167.85714285714286,828.6537822644398,VGF
INSM1,GO_Biological_Process_2023,Regulation Of Insulin-Like Growth Factor Receptor Signaling Pathway (GO:0043567),1/19,0.0075760122063041,0.0406349745610861,0,0,158.52380952380952,774.0350338275504,IGFBP6
INSM1,GO_Biological_Process_2023,Positive Regulation Of Heart Contraction (GO:0045823),1/21,0.0083705616816055,0.0411552616012273,0,0,142.65714285714284,682.3340060288631,CHGA
INSM1,GO_Biological_Process_2023,Response To Purine-Containing Compound (GO:0014074),1/24,0.0095613427178271,0.0433937861809078,0,0,124.03105590062113,576.7477724354015,VGF
LHX2,GO_Biological_Process_2023,Intermediate Filament Bundle Assembly (GO:0045110),2/7,1.2570489476168942e-05,0.0021495537004248,0,0,570.8285714285714,6441.320131180008,NEFL;NEFM
LHX2,GO_Biological_Process_2023,Regulation Of Long-Term Synaptic Potentiation (GO:1900271),2/31,0.0002752543197861,0.0235342443417118,0,0,98.30049261083744,805.8492615260942,NSG1;PTN
LHX2,GO_Biological_Process_2023,Positive Regulation Of Cell Differentiation (GO:0045597),3/283,0.0013694122698982,0.0434288832744306,0,0,16.23956043956044,107.07348958550324,IGFBP3;LMO3;PTN
LHX2,GO_Biological_Process_2023,Regulation Of Organelle Assembly (GO:1902115),2/80,0.0018283141997896,0.0434288832744306,0,0,36.45787545787546,229.8436059554532,EFNB1;SDCCAG8
LHX2,GO_Biological_Process_2023,Protection From Natural Killer Cell Mediated Cytotoxicity (GO:0042270),1/5,0.0039939454486556,0.0434288832744306,0,0,333.0,1839.1509089009865,SERPINB9
LHX2,GO_Biological_Process_2023,Regulation Of Relaxation Of Cardiac Muscle (GO:1901897),1/5,0.0039939454486556,0.0434288832744306,0,0,333.0,1839.1509089009865,CHGA
LHX2,GO_Biological_Process_2023,Transmembrane Receptor Protein Tyrosine Phosphatase Signaling Pathway (GO:0007185),1/5,0.0039939454486556,0.0434288832744306,0,0,333.0,1839.1509089009865,PTN
LHX2,GO_Biological_Process_2023,Regulation Of Hepatocyte Proliferation (GO:2000345),1/5,0.0039939454486556,0.0434288832744306,0,0,333.0,1839.1509089009865,PTN
LHX2,GO_Biological_Process_2023,Leukocyte Chemotaxis Involved In Inflammatory Response (GO:0002232),1/5,0.0039939454486556,0.0434288832744306,0,0,333.0,1839.1509089009865,PTN
LHX2,GO_Biological_Process_2023,Positive Regulation Of Peroxisome Proliferator Activated Receptor Signaling Pathway (GO:0035360),1/5,0.0039939454486556,0.0434288832744306,0,0,333.0,1839.1509089009865,LMO3
LHX2,GO_Biological_Process_2023,Spontaneous Synaptic Transmission (GO:0098814),1/6,0.0047909422750142,0.0434288832744306,0,0,266.38666666666666,1422.7786907214238,NSG1
LHX2,GO_Biological_Process_2023,Dendrite Arborization (GO:0140059),1/6,0.0047909422750142,0.0434288832744306,0,0,266.38666666666666,1422.7786907214238,PTN
LHX2,GO_Biological_Process_2023,Positive Regulation Of Striated Muscle Contraction (GO:0045989),1/6,0.0047909422750142,0.0434288832744306,0,0,266.38666666666666,1422.7786907214238,CHGA
LHX2,GO_Biological_Process_2023,Pituitary Gland Development (GO:0021983),1/6,0.0047909422750142,0.0434288832744306,0,0,266.38666666666666,1422.7786907214238,HESX1
LHX2,GO_Biological_Process_2023,Regulation Of Glucocorticoid Receptor Signaling Pathway (GO:2000322),1/6,0.0047909422750142,0.0434288832744306,0,0,266.38666666666666,1422.7786907214238,LMO3
LHX2,GO_Biological_Process_2023,Negative Regulation Of Catecholamine Secretion (GO:0033604),1/6,0.0047909422750142,0.0434288832744306,0,0,266.38666666666666,1422.7786907214238,CHGA
LHX2,GO_Biological_Process_2023,Myeloid Leukocyte Mediated Immunity (GO:0002444),1/7,0.0055873417078214,0.0434288832744306,0,0,221.9777777777778,1151.4545938502376,SERPINB9
LHX2,GO_Biological_Process_2023,Response To Auditory Stimulus (GO:0010996),1/7,0.0055873417078214,0.0434288832744306,0,0,221.9777777777778,1151.4545938502376,PTN
LHX2,GO_Biological_Process_2023,Positive Regulation Of Intracellular Steroid Hormone Receptor Signaling Pathway (GO:0033145),1/7,0.0055873417078214,0.0434288832744306,0,0,221.9777777777778,1151.4545938502376,LMO3
LHX2,GO_Biological_Process_2023,Neuron Projection Arborization (GO:0140058),1/7,0.0055873417078214,0.0434288832744306,0,0,221.9777777777778,1151.4545938502376,PTN
LHX2,GO_Biological_Process_2023,Negative Regulation Of Neural Precursor Cell Proliferation (GO:2000178),1/7,0.0055873417078214,0.0434288832744306,0,0,221.9777777777778,1151.4545938502376,PTN
LHX2,GO_Biological_Process_2023,Positive Regulation Of Oligodendrocyte Differentiation (GO:0048714),1/7,0.0055873417078214,0.0434288832744306,0,0,221.9777777777778,1151.4545938502376,PTN
LHX2,GO_Biological_Process_2023,Negative Regulation Of Long-Term Synaptic Potentiation (GO:1900272),1/8,0.0063831440708516,0.0474572885267666,0,0,190.25714285714287,961.5775796687342,PTN
NFIB,GO_Biological_Process_2023,Regulation Of Blood Coagulation (GO:0030193),2/29,0.0002106736930473,0.0481350551425186,0,0,113.72079772079772,962.6693082346336,CAV1;PLAUR
NFIB,GO_Biological_Process_2023,Regulation Of Wound Healing (GO:0061041),2/47,0.0005565787049524,0.0481350551425186,0,0,68.17094017094017,510.8527085713869,CLDN4;CAV1
NFIB,GO_Biological_Process_2023,Regulation Of Intrinsic Apoptotic Signaling Pathway (GO:2001242),2/48,0.0005805264461589,0.0481350551425186,0,0,66.68561872909699,496.9129027392016,CAV1;PLAUR
NFIB,GO_Biological_Process_2023,Regulation Of Proteolysis (GO:0030162),2/52,0.0006812468428374,0.0481350551425186,0,0,61.33846153846154,447.2546579916272,CAV1;PLAUR
NFIB,GO_Biological_Process_2023,Regulation Of Neuron Death (GO:1901214),2/58,0.0008470439593569,0.0481350551425186,0,0,54.75,387.2882485613963,CHGA;SNCG
NFIB,GO_Biological_Process_2023,Positive Regulation Of Cell Migration (GO:0030335),3/272,0.0010028136488024,0.0481350551425186,0,0,18.323420074349443,126.52221847265592,CLDN4;GLIPR2;CAV1
NFIC,GO_Biological_Process_2023,Positive Regulation Of Collagen Biosynthetic Process (GO:0032967),2/15,0.0001316231259729,0.0260494617790376,0,0,146.25641025641025,1306.8840737214405,TGFB1;VIM
NFIC,GO_Biological_Process_2023,Positive Regulation Of Collagen Metabolic Process (GO:0010714),2/16,0.0001503213560199,0.0260494617790376,0,0,135.80272108843536,1195.435390738029,TGFB1;VIM
NFIC,GO_Biological_Process_2023,Regulation Of Collagen Biosynthetic Process (GO:0032965),2/18,0.0001913920450182,0.0260494617790376,0,0,118.8154761904762,1017.2014676113488,TGFB1;VIM
NFIC,GO_Biological_Process_2023,Negative Regulation Of Protein Localization To Plasma Membrane (GO:1903077),2/20,0.0002373444131594,0.0260494617790376,0,0,105.6031746031746,881.3639106067293,PKDCC;TGFB1
NFIC,GO_Biological_Process_2023,Negative Regulation Of Macroautophagy (GO:0016242),2/22,0.0002881577630424,0.0260494617790376,0,0,95.03333333333332,774.7119651640849,FEZ1;NUPR1
NFIC,GO_Biological_Process_2023,Regulation Of Chemotaxis (GO:0050920),2/28,0.0004695576526465,0.0304879190474288,0,0,73.08058608058609,560.0691104990018,TGFB1;CCL26
NFIC,GO_Biological_Process_2023,Positive Regulation Of Locomotion (GO:0040017),2/30,0.0005396091866801,0.0304879190474288,0,0,67.85374149659864,510.5767014966948,TGFB1;CCL26
NFIC,GO_Biological_Process_2023,Negative Regulation Of Carbohydrate Metabolic Process (GO:0045912),2/30,0.0005396091866801,0.0304879190474288,0,0,67.85374149659864,510.5767014966948,TGFB1;NUPR1
NFIC,GO_Biological_Process_2023,Negative Regulation Of Organelle Assembly (GO:1902116),2/36,0.0007782330418291,0.0390845927674194,0,0,55.86274509803921,399.8925970911249,FEZ1;NUPR1
NFIC,GO_Biological_Process_2023,Regulation Of Autophagosome Assembly (GO:2000785),2/40,0.000960837466747,0.0434298534969672,0,0,49.97243107769424,347.1937238822558,FEZ1;NUPR1
NFIC,GO_Biological_Process_2023,Positive Regulation Of Biosynthetic Process (GO:0009891),2/44,0.001162071491037,0.0437713594957292,0,0,45.204081632653065,305.4688914851312,TGFB1;VIM
NFIC,GO_Biological_Process_2023,Positive Regulation Of Chemotaxis (GO:0050921),2/44,0.001162071491037,0.0437713594957292,0,0,45.204081632653065,305.4688914851312,TGFB1;CCL26
NFIC,GO_Biological_Process_2023,Positive Regulation Of Epithelial To Mesenchymal Transition (GO:0010718),2/47,0.0013251264265467,0.0460736265230091,0,0,42.18412698412698,279.52246208031653,COL1A1;TGFB1
OTX1,GO_Biological_Process_2023,Brain Development (GO:0007420),5/169,5.773911056721184e-06,0.0012991299877622,0,0,23.223499061913696,280.12558190323443,CNTNAP2;EMX1;ZIC2;HESX1;PCDH18
OTX1,GO_Biological_Process_2023,Central Nervous System Development (GO:0007417),5/283,6.881386441917762e-05,0.0077415597471574,0,0,13.621333702268954,130.54829674156366,CNTNAP2;EMX1;ZIC2;HESX1;PCDH18
OTX1,GO_Biological_Process_2023,Positive Regulation Of Heart Contraction (GO:0045823),2/21,0.0004793762113124,0.0359532158484322,0,0,72.41379310344827,553.4604208232837,CHGA;APELA
SOX9,GO_Biological_Process_2023,Cellular Response To Zinc Ion (GO:0071294),5/15,4.2122029474168865e-10,2.451502115396628e-07,0,0,195.4313725490196,4218.946117387242,MT2A;MT1F;MT1G;MT1X;MT1E
SOX9,GO_Biological_Process_2023,Cellular Response To Copper Ion (GO:0071280),5/20,2.1517520712358435e-09,6.261598527296305e-07,0,0,130.2549019607843,2599.494917478766,MT2A;MT1F;MT1G;MT1X;MT1E
SOX9,GO_Biological_Process_2023,Response To Copper Ion (GO:0046688),5/24,5.849126796958246e-09,1.0615537473666246e-06,0,0,102.81217750257998,1949.0077194917303,MT2A;MT1F;MT1G;MT1X;MT1E
SOX9,GO_Biological_Process_2023,Response To Zinc Ion (GO:0010043),5/25,7.29590204375687e-09,1.0615537473666246e-06,0,0,97.66666666666669,1829.8780773378032,MT2A;MT1F;MT1G;MT1X;MT1E
SOX9,GO_Biological_Process_2023,Response To Cadmium Ion (GO:0046686),4/21,3.183303040173201e-07,3.705364738761606e-05,0,0,90.16742081447964,1348.9205120230845,MT1F;MT1G;MT1X;MT1E
SOX9,GO_Biological_Process_2023,Cellular Response To Cadmium Ion (GO:0071276),4/22,3.882626530146595e-07,3.766147734242197e-05,0,0,85.15384615384616,1257.005634664794,MT1F;MT1G;MT1X;MT1E
SOX9,KEGG_2021_Human,Mineral absorption,5/60,6.962450545515742e-07,7.380197578246687e-05,0,0,35.45276292335116,502.6338205947524,MT2A;MT1F;MT1G;MT1X;MT1E
SOX9,GO_Biological_Process_2023,Negative Regulation Of Growth (GO:0045926),6/124,1.2671130744731093e-06,0.0001053514013347,0,0,20.162033898305086,273.77560923790776,MT2A;FRZB;MT1F;MT1G;MT1X;MT1E
SOX9,GO_Biological_Process_2023,Cellular Response To Metal Ion (GO:0071248),6/135,2.081847178567784e-06,0.0001514543822408,0,0,18.432558139534883,241.13942573127952,MT2A;CDH1;MT1F;MT1G;MT1X;MT1E
SOX9,GO_Biological_Process_2023,Nervous System Development (GO:0007399),8/433,2.5865336651288048e-05,0.0016726251034499,0,0,7.654509803921568,80.85157760321788,PPP1R17;EDNRB;CDH2;CDH1;FEZ1;FABP7;CHAC1;PTN
SOX9,GO_Biological_Process_2023,Positive Regulation Of Kidney Development (GO:0090184),2/6,0.0001146719952925,0.0066739101260283,0,0,184.6296296296296,1675.2248917786226,PPP3CA;MYC
SOX9,GO_Biological_Process_2023,Positive Regulation Of Cation Channel Activity (GO:2001259),3/38,0.000163622493235,0.0086571173693459,0,0,32.1978436657682,280.6991478487984,PPP3CA;GAL;TRDN
SOX9,GO_Biological_Process_2023,Intracellular Monoatomic Cation Homeostasis (GO:0030003),5/190,0.0001893143426496,0.0091817456185064,0,0,10.47111817700053,89.7594903013447,MT2A;MYC;STC2;TNNI3;TRDN
SOX9,GO_Biological_Process_2023,Negative Regulation Of Fibroblast Growth Factor Receptor Signaling Pathway (GO:0040037),2/13,0.0005888380181985,0.0263618251224253,0,0,67.11447811447812,499.1544962702687,SPRY1;SHISA2
SOX9,GO_Biological_Process_2023,Negative Regulation Of Signal Transduction (GO:0009968),5/267,0.0008950703022917,0.0349601454848919,0,0,7.364915431821584,51.69145652502127,FRZB;SPRY1;CHAC1;SHISA2;MDFI
SOX9,GO_Biological_Process_2023,Heart Process (GO:0003015),2/16,0.0009010346774456,0.0349601454848919,0,0,52.72486772486773,369.70502272585975,TNNI3;TRDN
SOX9,GO_Biological_Process_2023,Regulation Of Fibroblast Growth Factor Receptor Signaling Pathway (GO:0040036),2/19,0.0012770751216011,0.0464536075482426,0,0,43.41394335511983,289.275043988451,SPRY1;SHISA2


==> supplementary/table_s3_condition_level_deg_summary.csv <==
condition,total_genes_tested,n_deg,n_up,n_down,top_up_genes,top_down_genes
perturb,19323,5641,3882,1759,"TPT1, RPL28, GAPDH, RPS12, RPS4X","SLC25A3, VDAC2, PHPT1, PNISR, HMGN2"
TFv2d56,19323,3806,2012,1794,"RPL41, RPL27, RPS20, RPL35, RPS9","SLC25A3, VDAC2, TUBA1A, PNISR, SEC62"
EOMES,19323,3685,2051,1634,"PKIG, SRSF9, CSRP3, PLN, LINC00881","SLC25A3, VDAC2, PHPT1, PNISR, SEC62"
NFIB,19323,3500,1700,1800,"PTMA, RPS18, NDUFB9, KRT10, PTMS","SLC25A3, VDAC2, PHPT1, PNISR, SEC62"
PAX6,19323,3390,1678,1712,"RPLP1, RPS18, TMEM160, GUK1, SEPW1","SLC25A3, VDAC2, PHPT1, PNISR, SEC62"
GW,19323,3379,1727,1652,"PLN, CSRP3, HSPB7, PKIG, TCAP","SLC25A3, VDAC2, PHPT1, PNISR, SEC62"
ASCL1,19323,3338,1549,1789,"RPS18, AP2S1, KNOP1, C9orf16, CYB5R3","SLC25A3, VDAC2, PHPT1, PNISR, SEC62"
RFX4,19323,3320,2433,887,"HMGB1, HMGA1, CHCHD2, RPL4, SMAP1","SLC25A3, PHPT1, PNISR, SEC62, ESD"
DS,19323,1910,1190,720,"RAC1, SERF2, SEPT7, HMGB1, TAX1BP1","SLC25A3, VDAC2, PHPT1, ESD, RDX"

